Higher order Matching Pursuit for Low Rank Tensor Learning

Low rank tensor learning, such as tensor completion and multilinear multitask learning, has received much attention in recent years. In this paper, we propose higher order matching pursuit for low rank tensor learning problems with a convex or a nonconvex cost function, which is a generalization of the matching pursuit type methods. At each iteration, the main cost of the proposed methods is only to compute a rank-one tensor, which can be done efficiently, making the proposed methods scalable to large scale problems. Moreover, storing the resulting rank-one tensors is of low storage requirement, which can help to break the curse of dimensionality. The linear convergence rate of the proposed methods is established in various circumstances. Along with the main methods, we also provide a method of low computational complexity for approximately computing the rank-one tensors, with provable approximation ratio, which helps to improve the efficiency of the main methods and to analyze the convergence rate. Experimental results on synthetic as well as real datasets verify the efficiency and effectiveness of the proposed methods.

==> results/results_tc_syn.tikz <==
% This file was created by matlab2tikz v0.4.7 running on MATLAB 8.1.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
%
% defining custom colors
\definecolor{mycolor1}{rgb}{1.00000,1.00000,0.00000}%
\definecolor{mycolor2}{rgb}{0.00000,1.00000,1.00000}%
\definecolor{mycolor3}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.48965517241379in,
height=2.54103448275862in,
scale only axis,
xmin=1,
xmax=6,
xtick={1,2,3,4,5,5.5,5.9},
xticklabels={{0.5},{0.6},{0.7},{0.8},{0.9},{0.95},{0.99}},
xlabel={Missing Ratios},
xmajorgrids,
ymin=0,
ymax=1,
ylabel={Relative Error},
ymajorgrids,
axis x line*=bottom,
axis y line*=left,
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [color=blue,solid,line width=2.0pt,mark=star,mark options={solid,draw=blue}]
  table[row sep=crcr]{1	0.000935064054107561\\
2	0.00142635032190664\\
3	0.00165302797366421\\
4	0.00266889298651111\\
5	0.00828632174889208\\
5.5	0.0299960455800928\\
5.9	0.402001229138082\\
};
\addlegendentry{HoMP};

\addplot [color=red,solid,line width=2.0pt,mark=o,mark options={solid,draw=red}]
  table[row sep=crcr]{1	0.00102473993026025\\
2	0.00144015661201014\\
3	0.00177844674657715\\
4	0.00286118733320364\\
5	0.00899168495663234\\
5.5	0.0332520545141768\\
5.9	0.406268962698148\\
};
\addlegendentry{HoRMP};

\addplot [color=green,solid,line width=2.0pt,mark=diamond,mark options={solid,draw=green}]
  table[row sep=crcr]{1	0.00141162533312894\\
2	0.0021848553336111\\
3	0.00263202947983176\\
4	0.00405495437310006\\
5	0.0129187592581309\\
5.5	0.044103337526125\\
5.9	0.441168079628671\\
};
\addlegendentry{HoOMP};

\addplot [color=black,solid,line width=2.0pt,mark=asterisk,mark options={solid,draw=black}]
  table[row sep=crcr]{1	0.0144109750316394\\
2	0.015221022869658\\
3	0.0166467224624007\\
4	0.0166358708680979\\
5	0.016287415944887\\
5.5	0.0277866805889663\\
5.9	0.339660775386279\\
};
\addlegendentry{GCG};

\addplot [color=mycolor1,solid,line width=2.0pt,mark=x,mark options={solid,draw=mycolor1}]
  table[row sep=crcr]{1	7.58594540989951e-07\\
2	8.69279865881353e-07\\
3	8.81295025893094e-07\\
4	1.75676402046652e-06\\
5	0.110055682185524\\
5.5	0.81197166697045\\
5.9	0.995002283851629\\
};
\addlegendentry{HaLRTC};

\addplot [color=mycolor2,solid,line width=2.0pt,mark=+,mark options={solid,draw=mycolor2}]
  table[row sep=crcr]{1	0.000980538764773225\\
2	0.00130142565629903\\
3	0.00184699440312778\\
4	0.00371682844559007\\
5	0.399033719739212\\
5.5	0.89356132709889\\
5.9	1\\
};
\addlegendentry{FP};

\addplot [color=mycolor3,solid,line width=2.0pt,mark=square,mark options={solid,draw=mycolor3}]
  table[row sep=crcr]{1	8.55635517304017e-06\\
2	8.67593449978305e-06\\
3	9.72444848622386e-06\\
4	2.09985124998607e-05\\
5	0.00233887988555798\\
5.5	0.0645657195197687\\
5.9	0.859443406281605\\
};
\addlegendentry{TMac};

\end{axis}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=1,
xmax=5,
xtick={1,2,3,4,5},
xticklabels={{0.5},{0.6},{0.7},{0.8},{0.9}},
ymin=0,
ymax=0.02,
axis x line*=bottom,
axis y line*=left
]
\addplot [color=blue,solid,line width=2.0pt,mark=star,mark options={solid,draw=blue},forget plot]
  table[row sep=crcr]{1	0.000935064054107561\\
2	0.00142635032190664\\
3	0.00165302797366421\\
4	0.00266889298651111\\
5	0.00828632174889208\\
};
\addplot [color=red,solid,line width=2.0pt,mark=o,mark options={solid,draw=red},forget plot]
  table[row sep=crcr]{1	0.00102473993026025\\
2	0.00144015661201014\\
3	0.00177844674657715\\
4	0.00286118733320364\\
5	0.00899168495663234\\
};
\addplot [color=green,solid,line width=2.0pt,mark=diamond,mark options={solid,draw=green},forget plot]
  table[row sep=crcr]{1	0.00141162533312894\\
2	0.0021848553336111\\
3	0.00263202947983176\\
4	0.00405495437310006\\
5	0.0129187592581309\\
};
\addplot [color=black,solid,line width=2.0pt,mark=asterisk,mark options={solid,draw=black},forget plot]
  table[row sep=crcr]{1	0.0144109750316394\\
2	0.015221022869658\\
3	0.0166467224624007\\
4	0.0166358708680979\\
5	0.016287415944887\\
};
\end{axis}
\end{tikzpicture}%
